Finite Observations, Infinite Behaviour: bicategorical semantics for stateful monoidal processes

Time-dependent processes are often described by machines with an internal state which is updated as time evolves. An external observer cannot see this state and learns about a process only through finite observations of its inputs and outputs, each of which imposes a constraint on the trajectories the process can exhibit. We introduce a semantic construction in which two stateful processes have the same behaviour when they have the same constraints, as determined by finite observations, independent of their internal state. The construction is defined over any preorder-enriched monoidal category with a compatible notion of discarding, which we call a discard bicategory, capturing partial, non-deterministic, probabilistic, and quantum processes. The resulting category of behaviours provides a functorial semantics for free feedback categories in the sense of Katis, Sabadini, and Walters. For non-deterministic systems, we prove a categorified compactness theorem: every compatible family of finite observations between compact Hausdorff spaces extends uniquely and functorially to an infinite closed relation. Restricted to affine relations over finite fields, the compactness theorem recovers Willems' notion of behaviour for linear time-invariant systems.

==> style/GLA.tikzstyles <==

\tikzstyle{box}=[fill=white, font={\small}, draw=black, shape=rectangle, inner sep=2.5pt]
\tikzstyle{wirelable}=[node on layer=labeltextlayer, font={\scriptsize}, scale=.9, text={wirelabel_color}, fill=none, inner sep=1pt,  tikzit fill={rgb,255: red,255; green,191; blue,191}]

\tikzstyle{wn}=[style=spider, fill = add_spider_fill_color, tikzit fill=white, inner sep =0pt, minimum size =10pt,  tikzit draw=black, tikzit shape=circle, tikzit category=GLA]
\tikzstyle{bn}=[style=spider, fill=copy_spider_fill_color, tikzit draw=black, inner sep =0pt, minimum size =10pt, tikzit shape=circle, tikzit category=GLA, tikzit fill={rgb,255: red,128; green,128; blue,128}]

\tikzstyle{wphase}=[bubble-base, bubble-white-node, tikzit category=ZX, tikzit fill=white, tikzit draw=blue, tikzit shape=rectangle]

\tikzstyle{lmat}=[style=mat, signal to=west, signal from=east, tikzit fill=gray, tikzit category=GLA]
\tikzstyle{rmat}=[style=mat, signal to=east, signal from=west, tikzit fill=gray, tikzit category=GLA]

\tikzstyle{dwphase}=[-, pointer-white, phasetosouth, tikzit fill=white, tikzit draw=white]
\tikzstyle{uwphase}=[-, pointer-white, phasetonorth, tikzit fill=white, tikzit draw=white]
\tikzstyle{lwphase}=[-, pointer-white, phasetowest, tikzit fill=white, tikzit draw=white]
\tikzstyle{rwphase}=[-, pointer-white, phasetoeast, tikzit fill=white, tikzit draw=white]
\tikzstyle{background}=[-, preaction={fill=background_colour, on layer=  backlayer}, draw=background_border_colour, tikzit draw=black, tikzit fill=gray, on layer=midlayer, line width=1pt]
\tikzstyle{white}=[-, fill=white, draw=black, tikzit fill=white, tikzit draw=black]


==> style/tikz/DZXdark.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{box}=[tikzit fill=white, tikzit draw={rgb,255: red,200; green,200; blue,200}, tikzit shape=rectangle]
\tikzstyle{wirelable}=[tikzit fill={rgb,255: red,255; green,191; blue,191}, tikzit draw=none, tikzit shape=rectangle]
\tikzstyle{wn}=[tikzit fill={rgb,255: red,225; green,225; blue,225}, tikzit draw={rgb,255: red,147; green,147; blue,147}, tikzit shape=circle, tikzit category=GLA]
\tikzstyle{bn}=[tikzit fill=black, tikzit draw=white, tikzit shape=circle, tikzit category=GLA]
\tikzstyle{gwn}=[tikzit fill={rgb,255: red,225; green,225; blue,225}, tikzit draw=magenta, tikzit shape=circle, tikzit category=GLA]
\tikzstyle{gbn}=[tikzit fill=black, tikzit draw=magenta, tikzit shape=circle, tikzit category=GLA]
\tikzstyle{wphase}=[tikzit fill={rgb,255: red,225; green,225; blue,225}, tikzit draw=blue, tikzit shape=rectangle, tikzit category=ZX]
\tikzstyle{bphase}=[tikzit fill={rgb,255: red,128; green,128; blue,128}, tikzit draw=blue, tikzit shape=rectangle, tikzit category=ZX]
\tikzstyle{lmat}=[tikzit fill={rgb,255: red,170; green,170; blue,170}, tikzit draw={rgb,255: red,200; green,200; blue,200}, tikzit shape=rectangle, tikzit category=GLA]
\tikzstyle{rmat}=[tikzit fill={rgb,255: red,200; green,200; blue,200}, tikzit draw={rgb,255: red,200; green,200; blue,200}, tikzit shape=rectangle, tikzit category=GLA]
\tikzstyle{dmat}=[tikzit fill={rgb,255: red,140; green,140; blue,140}, tikzit draw={rgb,255: red,200; green,200; blue,200}, tikzit shape=rectangle, tikzit category=GLA]
\tikzstyle{umat}=[tikzit fill={rgb,255: red,110; green,110; blue,110}, tikzit draw={rgb,255: red,200; green,200; blue,200}, tikzit shape=rectangle, tikzit category=GLA]
\tikzstyle{glmat}=[tikzit fill={rgb,255: red,170; green,170; blue,170}, tikzit draw=magenta, tikzit shape=rectangle, tikzit category=GLA]
\tikzstyle{grmat}=[tikzit fill={rgb,255: red,200; green,200; blue,200}, tikzit draw=magenta, tikzit shape=rectangle, tikzit category=GLA]
\tikzstyle{gdmat}=[tikzit fill={rgb,255: red,140; green,140; blue,140}, tikzit draw=magenta, tikzit shape=rectangle, tikzit category=GLA]
\tikzstyle{gumat}=[tikzit fill={rgb,255: red,110; green,110; blue,110}, tikzit draw=magenta, tikzit shape=rectangle, tikzit category=GLA]
\tikzstyle{lmatt}=[tikzit fill={rgb,255: red,170; green,170; blue,170}, tikzit draw=magenta, tikzit shape=rectangle, tikzit category=GLA]
\tikzstyle{rmatt}=[tikzit fill={rgb,255: red,200; green,200; blue,200}, tikzit draw=magenta, tikzit shape=rectangle, tikzit category=GLA]
\tikzstyle{dmatt}=[tikzit fill={rgb,255: red,140; green,140; blue,140}, tikzit draw=magenta, tikzit shape=rectangle, tikzit category=GLA]
\tikzstyle{umatt}=[tikzit fill={rgb,255: red,110; green,110; blue,110}, tikzit draw=magenta, tikzit shape=rectangle, tikzit category=GLA]
\tikzstyle{had}=[tikzit fill=yellow, tikzit draw={rgb,255: red,200; green,200; blue,200}, tikzit shape=rectangle, tikzit category=ZX]
\tikzstyle{rhad}=[tikzit fill={rgb,255: red,238; green,238; blue,0}, tikzit draw={rgb,255: red,200; green,200; blue,200}, tikzit shape=rectangle, tikzit category=ZX]
\tikzstyle{lhad}=[tikzit fill={rgb,255: red,213; green,213; blue,0}, tikzit draw={rgb,255: red,200; green,200; blue,200}, tikzit shape=rectangle, tikzit category=ZX]
\tikzstyle{dhad}=[tikzit fill={rgb,255: red,175; green,175; blue,0}, tikzit draw={rgb,255: red,200; green,200; blue,200}, tikzit shape=rectangle, tikzit category=ZX]
\tikzstyle{uhad}=[tikzit fill={rgb,255: red,131; green,131; blue,0}, tikzit draw={rgb,255: red,200; green,200; blue,200}, tikzit shape=rectangle, tikzit category=ZX]
\tikzstyle{ghad}=[tikzit fill=yellow, tikzit draw=magenta, tikzit shape=rectangle, tikzit category=ZX]
\tikzstyle{grhad}=[tikzit fill={rgb,255: red,238; green,238; blue,0}, tikzit draw=magenta, tikzit shape=rectangle, tikzit category=ZX]
\tikzstyle{glhad}=[tikzit fill={rgb,255: red,213; green,213; blue,0}, tikzit draw=magenta, tikzit shape=rectangle, tikzit category=ZX]
\tikzstyle{gdhad}=[tikzit fill={rgb,255: red,175; green,175; blue,0}, tikzit draw=magenta, tikzit shape=rectangle, tikzit category=ZX]
\tikzstyle{guhad}=[tikzit fill={rgb,255: red,131; green,131; blue,0}, tikzit draw=magenta, tikzit shape=rectangle, tikzit category=ZX]
\tikzstyle{groundout}=[tikzit fill={rgb,255: red,118; green,6; blue,255}, tikzit draw=yellow, tikzit shape=rectangle, tikzit category=ZX]
\tikzstyle{groundin}=[tikzit fill={rgb,255: red,1; green,153; blue,255}, tikzit draw=yellow, tikzit shape=rectangle, tikzit category=ZX]

% Edge styles
\tikzstyle{none}=[-, tikzit draw={rgb,255: red,200; green,200; blue,200}]
\tikzstyle{dashed}=[-, tikzit draw={rgb,255: red,200; green,200; blue,200}]
\tikzstyle{dwphase}=[tikzit draw={rgb,255: red,255; green,0; blue,4}, -]
\tikzstyle{uwphase}=[tikzit draw={rgb,255: red,255; green,0; blue,4}, {|-}]
\tikzstyle{lwphase}=[tikzit draw={rgb,255: red,255; green,0; blue,4}, {-|}]
\tikzstyle{rwphase}=[tikzit draw={rgb,255: red,255; green,0; blue,4}, {|-|}]
\tikzstyle{dbphase}=[tikzit draw={rgb,255: red,0; green,17; blue,255}, -]
\tikzstyle{ubphase}=[tikzit draw={rgb,255: red,0; green,17; blue,255}, {|-}]
\tikzstyle{lbphase}=[tikzit draw={rgb,255: red,0; green,17; blue,255}, {-|}]
\tikzstyle{rbphase}=[tikzit draw={rgb,255: red,0; green,17; blue,255}, {|-|}]
\tikzstyle{backgroundborder}=[-, tikzit draw={rgb,255: red,180; green,180; blue,180}, line width=.2pt]
\tikzstyle{backgroundborderless}=[-, tikzit fill=gray]
\tikzstyle{background}=[-, tikzit fill=gray, tikzit draw={rgb,255: red,200; green,200; blue,200}, line width=.2pt]
\tikzstyle{cobackground}=[-, tikzit fill=white, tikzit draw={rgb,255: red,200; green,200; blue,200}, line width=.2pt]
\tikzstyle{white}=[-, tikzit fill=white, tikzit draw={rgb,255: red,200; green,200; blue,200}]
\tikzstyle{bbox}=[-, tikzit fill=white]
\tikzstyle{stream}=[-, tikzit draw={rgb,255: red,255; green,214; blue,6}]
\tikzstyle{thin}=[-, tikzit draw={rgb,255: red,200; green,200; blue,200}]
\tikzstyle{thick}=[-, tikzit draw={rgb,255: red,0; green,255; blue,8}]

